Neural Architecture Discovery via Autonomous Evolution

Recent progress in LLM agents has advanced the prospect of autonomous research. Yet whether AI can complete difficult long-horizon tasks, especially those that advance AI research itself, remains largely unexplored. We present ASI-Arch, a system for AI-driven AI research that autonomously conducts neural architecture research through a closed-loop research-experiment-analyze-update process. Applied to linear attention, ASI-Arch ran 1,773 iterative experiments and discovered 105 state-of-the-art architectures. Its best architecture improves over DeltaNet by nearly three times the gain achieved by Mamba2. Beyond the final performance gains, we analyze the contributions of different parts of the framework in this hard research setting, shedding light on what enables autonomous progress in complex AI research tasks.

==> LICENSE-fancyhdr.txt <==
fancyhdr.sty version 3.2
Fancy headers and footers for LaTeX.
Piet van Oostrum
This file may be distributed under the terms of the LaTeX Project Public
License, as described in lppl.txt in the base LaTeX distribution.
Either version 1 or, at your option, any later version.
The distributed copy has documentation comments removed; executable code is unchanged.

